CALIPSO: A Differentiable Solver for Trajectory Optimization with Conic and Complementarity Constraints

We present a new solver for non-convex trajectory optimization problems that is specialized for robotics applications. CALIPSO, or the Conic Augmented Lagrangian Interior-Point SOlver, combines several strategies for constrained numerical optimization to natively handle second-order cones and complementarity constraints. It reliably solves challenging motion-planning problems that include contact-implicit formulations of impacts and Coulomb friction and state-triggered constraints where general-purpose non-convex solvers like SNOPT and Ipopt fail to converge. Additionally, CALIPSO supports efficient differentiation of solutions with respect to problem data, enabling bi-level optimization applications like auto-tuning of feedback policies. Reliable convergence of the solver is demonstrated on a range of problems from manipulation, locomotion, and aerospace domains. An open-source implementation of this solver is available.

==> figures/stc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% \definecolor{mycolor1}{rgb}{0.85098,0.32549,0.09804}%
\definecolor{mycolor1}{rgb}{1.0,0.6,0.0}%       # thrust vector 
\definecolor{mycolor2}{rgb}{0,0,0}% # constrained 
\definecolor{mycolor3}{rgb}{1.0,0.0,1.0}%       # unconstrained
% (1.0, 0.6470588235294118, 0.0)
%
\begin{tikzpicture}
% \node[inner sep=0pt] (burn) at (0,0)
%     {\includegraphics[width=0.15\textwidth]{figures/burn.pdf}};
\begin{axis}[%
width=3.8in,
height=3in,
at={(1.475in,0.642in)},
scale only axis,
xmin=-6,
xmax=1,
% xlabel style={font=\color{white!15!black}},
% xlabel={X},
ymin=0,
ymax=5.5,
% ytick={0, 1, 2, 3, 4, 5},
yticklabels={,,},
xticklabels={,,},
x tick label style={major tick length=0pt},
% ytick = {},
% ylabel style={font=\color{white!15!black}},
% ylabel={Y},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
y axis line style={draw opacity=0},
legend style={legend cell align=left, align=left, draw=white!15!black}
]

\addplot[area legend, draw=white, fill=black, fill opacity=0.2, forget plot]
table[row sep=crcr] {%
x	y\\
-5	0.015\\
-0.6	0.015\\
-0.6	2.9\\
-5	2.9\\
}--cycle;

\addplot[area legend, draw=white, fill=black, fill opacity=0.2]
table[row sep=crcr] {%
x	y\\
0.3	0.015\\
5	0.015\\
5	2.9\\
0.3	2.9\\
}--cycle;
% \addlegendentry{keepout zone}

\addplot [color=mycolor2, line width=2.0pt]
  table[row sep=crcr]{%
-4.99999999446793	5.00000001141072\\
-4.98749999190765	4.98874805651689\\
-4.94999999643744	4.95681410528146\\
-4.88750000954755	4.90766309663227\\
-4.80000003333327	4.84440744060093\\
-4.68750007095368	4.76981778496119\\
-4.55000012772407	4.68633384713415\\
-4.38750021458626	4.59607513576744\\
-4.20000037031134	4.50085143356171\\
-3.9883526650069	4.4021729343574\\
-3.7556617640338	4.30125994637853\\
-3.50628848828111	4.19905209128457\\
-3.24431754691661	4.09621694558354\\
-2.9735832166465	3.99315808713287\\
-2.69769523542523	3.89002252498694\\
-2.42006468979942	3.78670750582262\\
-2.14392973168553	3.6828667046649\\
-1.87238097468182	3.57791582171835\\
-1.60838643041596	3.47103762086244\\
-1.35481585357639	3.36118645886162\\
-1.11446437039452	3.2470923676487\\
-0.890075269355454	3.12726476524609\\
-0.684361833850628	2.9999958841851\\
-0.500027864948432	2.86441198589256\\
-0.338682416693717	2.72152802283481\\
-0.199748664777688	2.5732100497673\\
-0.081578962196785	2.421140893401\\
0.017435273452577	2.26683323577764\\
0.0988601441333654	2.11164287657644\\
0.164216967422444	1.95678174560448\\
0.214980964286396	1.80333061304763\\
0.252580837422294	1.65225145330631\\
0.278399145746576	1.50439942557979\\
0.293773384892059	1.36053444083741\\
0.299997681082204	1.22133229046417\\
0.298292723049219	1.08739531673286\\
0.289775811232535	0.959262609374594\\
0.275496280916204	0.837419715933019\\
0.256470967000754	0.722307856332982\\
0.233687679418396	0.614332634209284\\
0.208108854767815	0.513872239061416\\
0.180675374405036	0.421285134261278\\
0.152310502132623	0.336917226376942\\
0.123923893391731	0.261108511219765\\
0.0964156285396516	0.194199191506978\\
0.0706802235203336	0.13653526008851\\
0.0476105717057876	0.088473541346128\\
0.0281017708307566	0.0503861816649413\\
0.013054788742534	0.0226645778315687\\
0.00337992114039695	0.00572272985919326\\
-6.4102612462143e-09	2.10655478862908e-09\\
};
% \addlegendentry{constrained}

\addplot [color=mycolor3, dashed, line width=2.0pt]
  table[row sep=crcr]{%
-5.00000000048802	5.00000000062011\\
-4.98750001072478	4.98773751052032\\
-4.95000004506771	4.950950043051\\
-4.88750011972892	4.88963761188118\\
-4.80000032324759	4.80380027144807\\
-4.68875994735561	4.69432071867562\\
-4.55691490995605	4.56396974441142\\
-4.40805077320149	4.41635529696813\\
-4.24542604454933	4.25475725443724\\
-4.07198954836005	4.08214474051097\\
-3.89039791185754	3.90119359540025\\
-3.70303300370011	3.71430381036173\\
-3.51201920038658	3.52361679900637\\
-3.31924037405585	3.33103239769337\\
-3.12635651095906	3.13822550322104\\
-2.93481988408915	2.94666227033849\\
-2.74589071637036	2.75761580460621\\
-2.56065228254002	2.57218129794209\\
-2.38002540846936	2.39129056487738\\
-2.20478233623575	2.21572594718132\\
-2.0355599318375	2.046133563157\\
-1.87287222009693	1.8830358856261\\
-1.7171222380877	1.72684363946709\\
-1.56861320440728	1.57786701560948\\
-1.42755900685333	1.43632620367339\\
-1.29409401560794	1.30236125003424\\
-1.16828223294183	1.17604125204234\\
-1.05012579377198	1.05737290248656\\
-0.939572834191603	0.946308401211585\\
-0.836524747387839	0.842752753126263\\
-0.740842848215371	0.746570473721875\\
-0.652354469146563	0.657591724696787\\
-0.570858511410691	0.575617903398618\\
-0.496130475905205	0.500426710585199\\
-0.427926998946416	0.431776721507221\\
-0.365989918159278	0.369411485562568\\
-0.310049893817652	0.313063179796391\\
-0.259829610766886	0.262455841351704\\
-0.215046585717142	0.217308203639962\\
-0.175415604213951	0.17733616052535\\
-0.14065081099547	0.14225488222381\\
-0.110467476755492	0.111780605930062\\
-0.0845834635674078	0.0856321234230072\\
-0.0627204104052908	0.063531987080393\\
-0.0446046593409602	0.0452074548744077\\
-0.0299679421155605	0.0303911940363532\\
-0.0185478458949426	0.0188217621849109\\
-0.0100880761326914	0.0102438838215682\\
-0.00433853359462686	0.00440853922024997\\
-0.00105522175452373	0.00107288188668675\\
3.78298090989383e-11	-5.38256088460182e-11\\
};

\pgfmathsetmacro{\PHI}{1.4}
\pgfmathsetmacro{\LW}{1}
\pgfmathsetmacro{\SS}{1.5}

\end{axis}
\node [opacity=0.5] at (5.2,8.5) {\includegraphics[width=0.75cm,angle=-45,origin=c]{figures/burn.png}};
\node [opacity=0.58] at (7,7.55) {\includegraphics[width=0.75cm,angle=-15,origin=c]{figures/burn.png}};
\node [opacity=0.66] at (9,6.8) {\includegraphics[width=0.75cm,angle=-0,origin=c]{figures/burn.png}};
\node [opacity=0.75] at (10.9,5.8) {\includegraphics[width=0.75cm,angle=15,origin=c]{figures/burn.png}};
\node [opacity=0.83] at (12.1,4.5) {\includegraphics[width=0.75cm,angle=30,origin=c]{figures/burn.png}};
\node [opacity=0.91] at (12.4,3.15) {\includegraphics[width=0.75cm,angle=20,origin=c]{figures/burn.png}};
\node [opacity=1.0] at (12,1.8)
{\includegraphics[width=0.75cm]{figures/burn.png}};
\end{tikzpicture}%
